From Prompt Engineering to Programmatic Prompting: Toward a Software Engineering Discipline for Large Language Models

The practice of instructing large language models (LLMs) through natural-language prompts has, in the span of a few years, migrated from an interactive curiosity to a load-bearing component of production software. Yet the vocabulary, tooling, and mental models of the field remain anchored in its interactive origins: we still speak of "prompt engineering" as though the crafting of a single well-worded instruction were the central problem. This paper argues for a categorical distinction. Prompt engineering, we contend, is an interaction technique - a human-computer interaction skill for eliciting desired behavior from a model in a conversational or exploratory setting. Programmatic prompting, by contrast, is an engineering discipline governing the behavioral interface between software systems and language models: the construction, composition, versioning, testing, and maintenance of prompts as first-class software artifacts embedded in larger systems. Conflating the two has produced brittle applications, unrepeatable evaluations, and an accumulation of prompt debt. We make three contributions: (1) a definition of programmatic prompting; (2) a systematic differentiation of programmatic prompting from prompt engineering, prompt tuning, fine-tuning, and general LLM application development; and (3) an account of prompt debt that distinguishes the self-admitted debt measurable in code from the silent debt that surfaces only as incidents, and identifies its economic cause. Our thesis is simple to state and consequential to accept: prompt engineering is an interaction technique; programmatic prompting is an engineering discipline.

==> a1-ticket-summary.yaml <==
id: ticket-summary            # owned, versioned artifact (Section 3, component 1)
version: 7
owner: support-platform
model: <pinned model version>
specification:                # behavioral contract (component 2)
  input:  SupportTicket (schema v3)
  output: JSON {summary: string <= 80 tokens, severity: P1|P2|P3}
  contract: severity agrees with rubric R2 on >= 97% of the golden set
evaluation:                   # the loop-closer (component 4)
  golden_set: G-114 (n = 114, refreshed monthly from production traces)
  gates: schema validity >= 99.5%; rubric agreement >= 97%; no regression vs v6
template: |
  You summarize support tickets for the on-call engineer.
  Be concise. Do not apologize.
  Ticket: {ticket}


==> a4-suite.yaml <==
suite: ticket-summary
inputs: golden/G-114/*.json          # the reference set
assert:
  - schema_valid: ">= 99.5%"
  - length: "summary <= 80 tokens"
  - rubric_agreement: {rubric: R2, judge: validated-judge-v3, threshold: 0.97}
  - no_regression_vs: ticket-summary@v6

